From Egocentric Human Video to Robot Manipulation in the Era of Embodied Intelligence

Egocentric human video (EHV) records close-range hand-object interaction (HOI) and the temporal structure of everyday activities, offering a potentially scalable source of experience for robot manipulation. Using this experience for robot control requires recovering useful supervision without recorded robot actions and accounting for differences in morphology, viewpoint, and action space. We define Ego2Robot learning as the process of learning or adapting robot manipulation policies from EHV, organized into four learning paradigms: explicit embodiment transfer, explicit action and task supervision, egocentric video representation pretraining, and latent action and dynamics modeling. The four paradigms differ in what they derive from human video: robot-format demonstrations, interpretable supervision, visual representations, or predictive models of actions and dynamics. For each paradigm, we trace what EHV information is extracted, how robot policies use it, and when the additional data is required. Besides, we review the benchmark datasets that cover EHV, robot demonstrations, and synthetic and simulated resources. This paper links EHV data's contribution to the task information preserved and the robot-specific grounding used during training or deployment. Finally, we identify challenges in physical feasibility, agent coordination, in-context adaptation, controlled evaluation, and predictive control.

==> assets/dm-sans/OFL.txt <==
Copyright 2014 The DM Sans Project Authors (https://github.com/googlefonts/dm-fonts)

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
https://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> assets/dm-sans/README.txt <==
DM Sans for the fairmeta document class

Source: Google Fonts, downloaded on 2026-10-09.
https://github.com/google/fonts/tree/main/ofl/dmsans
The upstream font metadata is preserved in METADATA.pb.
License: SIL Open Font License 1.1; see OFL.txt.

The four static TrueType fonts were instantiated with fontTools from the
official upright and italic variable fonts at optical size 14:
  DMSans-Regular.ttf:    weight 400, upright
  DMSans-Italic.ttf:     weight 400, italic
  DMSans-Bold.ttf:       weight 700, upright
  DMSans-BoldItalic.ttf: weight 700, italic

Upstream variable font SHA-256:
  DMSans[opsz,wght].ttf
  8cd08d97e89c24d0aa92edd2f0f4c8ee6195eee9b7c9f154865a58b02f0c1c0d
  DMSans-Italic[opsz,wght].ttf
  22259c0cc8237221b80f44c76ba8d36e6bce3cda72779f5b2773643d499720ae

The matching .tfm files were generated with ttf2tfm -n -T T1-DMSans.enc.
Standard TeX punctuation and fi/fl rules were added to the TFM ligature
table, preserving the original glyph widths. All mapped glyph widths
were checked against the TrueType font. T1-DMSans.enc maps T1 character
slots to the actual DM Sans PostScript glyph names. Unsupported slots
are .notdef. Hyphenation uses the ASCII hyphen slot (45).

fairmeta.cls loads these local files directly with pdfLaTeX, retaining
the existing 0.88 sans-serif scale. Bold and bold-extended styles use the
real bold font; slanted styles use the real italic font. As before, the
class disables f ligatures in its sans-serif font through microtype.
Body and mathematics font defaults are unchanged. System font
installation is optional for compiling this project.


Submission-package compatibility note (2026-11-10):
The four TTF files in this export use an OS/2 table version of 3 for
compatibility with older pdfTeX builds. Font outlines, advance widths,
character mappings, and the accompanying TFM/encoding files are unchanged.
The font head/checksum metadata were regenerated. Original repository fonts
were not modified. The included OFL.txt remains the font license.

